A Systematic Study of Associations between Supernova Remnants and Molecular Clouds

We universally search for evidence of kinematic and spatial correlation of supernova remnant (SNR) and molecular cloud (MC) associations for nearly all SNRs in the coverage of the MWISP CO survey, i.e. 149 SNRs, 170 SNR candidates, and 18 pure pulsar wind nebulae (PWNe) in 1 deg < l < 230 deg and -5.5 deg < b < 5.5 deg. Based on high-quality and unbiased 12CO/13CO/C18O (J = 1--0) survey data, we apply automatic algorithms to identify broad lines and spatial correlations for molecular gas in each SNR region. The 91% of SNR-MC associations detected previously are identified in this paper by CO line emission. Overall, there could be as high as 80% of SNRs associated with MCs. The proportion of SNRs associated with MCs is high within the Galactic longitude less than ~50 deg. Kinematic distances of all SNRs that are associated with MCs are estimated based on systemic velocities of associated MCs. The radius of SNRs associated with MCs follows a lognormal distribution, which peaks at ~8.1 pc. The progenitor initial mass of these SNRs follows a power-law distribution with an index of ~-2.3 that is consistent with the Salpeter index of -2.35. We find that SNR-MC associations are mainly distributed in a thin disk along the Galactic plane, while a small amount distributed in a thick disk. With the height of these SNRs from the Galactic plane below ~45 pc, the distribution of the average radius relative to the height of them is roughly flat, and the average radius increases with the height when above ~45 pc.

==> snrall_candr.dat <==
G1.95-0.10                1.929   -0.091 25  F  -42.5, +36.7, +44.7, +88.4, +124.9                                     [+59.5 (0.40)]                                                                              +44.7?                         8.1 (0.69)?                                             -                                                                                          
G1.98-0.46                1.975   -0.460 20  S  +2.2, +12.6, +157.4                                                    +5.1 (0.40), +8.6 (0.46)                                                                    +12.6?                         2.8 (0.76)?                                             -                                                                                          
G2.23+0.06                2.228   0.058  9   S  [-23.2, +11.3, +16.6, +23.7, +156.5]                                   -15.9 (0.54), -6.3 (0.67), -2.9 (0.53), -1.0 (0.55), +6.0 (0.65), +8.3 (0.51), +19.4 (0.52) -                              -                                                       -                                                                                          
G2.28+0.40                2.248   0.385  27  S  -66.8, -43.3, +4.8, +13.8, +88.4                                       +3.2 (0.40), +19.0 (0.40)                                                                   +4.8?                          2.8 (0.54)?                                             +4.9                                                                                       
G2.91-0.18                2.910   -0.183 48  F  -40.0, -13.3, +4.0, +13.3, +18.6, +52.7, +88.8, +102.6, +160.3         +14.3 (0.30), +43.3 (0.27)                                                                  -40.0                          4.7 (0.92)                                              -3.5, -2.1, +2.5, +18.1                                                                    
G3.10-0.09                3.101   -0.093 16  C  +23.7                                                                  -18.1 (0.31)                                                                                +23.7?, +95.8?                 2.9 (0.29) or 12.6 (0.35) ?, 8.2 (0.90)?                -                                                                                          
G3.10+0.11                3.103   0.110  9   S  [+11.3, +22.7, +58.3, +104.9, +123.9, +135.0, +144.5, +153.6]          +1.7 (0.64), +11.3 (0.55), +17.6 (0.60), +81.9 (0.55), +84.3 (0.61), +87.6 (0.56)           -                              -                                                       -                                                                                          
G3.1-0.6                  3.100   -0.600 83  C  -41.0, -28.4, +6.8, +12.8, +17.4, +19.9, +52.7, +82.2, +102.7          [+21.4 (0.37)]                                                                              -41.0?                         4.7 (0.71)?                                             +0.1, +5.1                                                                                 
G4.20-0.30                4.164   -0.333 32  C? -31.4, +7.1, +15.3                                                     [+0.8 (0.40)]                                                                               -31.4?                         4.7 (0.67)?                                             -                                                                                          
G4.49-0.39                4.482   -0.391 29  F  +6.0, +14.1, +20.8, +43.2                                              +16.3 (0.37), +44.4 (0.41)                                                                  +14.1?                         2.9 (0.61)?                                             -                                                                                          
G4.57-0.24                4.571   -0.244 16  S  +12.3                                                                  +4.3 (0.56), +9.7 (0.52), +17.0 (0.50)                                                      +12.3                          2.9 (0.53)                                              -                                                                                          
G5.11+0.33                5.106   0.332  17  S  +13.8                                                                  -28.6 (0.53)                                                                                +13.8?                         2.9 (0.55)?                                             +12.0                                                                                      
G5.16-0.32                5.161   -0.321 24  S  -29.4, +7.6, +24.1                                                     +5.4 (0.50)                                                                                 +7.6?, +58.9?                  2.9 (0.64)?, 10.9 (0.28)?                               +1.9                                                                                       
G5.36-0.71                5.364   -0.705 38  C  +13.0, +68.7, +88.0, +110.8                                            [+102.9 (0.43)]                                                                             +13.0?                         2.9 (0.91)?                                             -                                                                                          
G5.38-0.28                5.378   -0.280 11  ?  [-22.9, +3.2, +7.5, +23.9, +47.9, +49.3, +68.7, +86.5, +100.5, +120.8] +0.6 (0.53), +5.1 (0.50), +10.3 (0.46)                                                      -                              -                                                       -                                                                                          
G5.38+0.35                5.378   0.347  25  S  +8.5                                                                   +13.0 (0.33)                                                                                +8.5?                          2.9 (0.55)?                                             -                                                                                          
G5.7-0.1                  5.682   -0.089 39  S  -26.1, +8.3                                                            [+193.8 (0.38)]                                                                             -26.1?, +8.3?                  4.7 (0.57)?, 2.9 (0.28) or 12.6 (0.24) ?                -                                                                                          
G5.76+0.52                5.762   0.515  25  S  -28.7, +6.6                                                            +5.1 (0.38), +11.7 (0.41), +194.6 (0.42)                                                    +6.6?                          2.9 (0.42)?                                             -                                                                                          
G5.99+0.02                5.989   0.019  20  S  +8.0, +38.5, +138.3                                                    [-24.0 (0.49)]                                                                              +8.0?                          3.0 (0.27) or 13.4 (0.22) ?                             -                                                                                          
G6.06+0.50                6.055   0.499  24  S  +6.8, +76.5                                                            +8.7 (0.44)                                                                                 +6.8                           3.0 (0.43)                                              -                                                                                          
G6.12+0.39                6.121   0.367  40  S  +7.0, +21.8                                                            +10.8 (0.47)                                                                                +21.8                          3.6 (1.00)                                              -                                                                                          
G6.31+0.54                6.304   0.535  22  F  [-34.9, -23.5, +9.6, +78.9]                                            -40.5 (0.35)                                                                                -                              -                                                       -                                                                                          
G6.45-0.56                6.450   -0.558 11  S  [+15.1]                                                                +162.4 (0.53)                                                                               -                              -                                                       +19.5                                                                                      
G6.54-0.60                6.537   -0.603 16  S  [+12.6]                                                                -18.6 (0.39), +4.8 (0.46)                                                                   -                              -                                                       +19.5                                                                                      
G7.4+0.3                  7.444   0.341  32  S  -14.9, -2.7, +16.4, +184.1                                             -23.0 (0.32)                                                                                +16.4?                         3.6 (0.92)?                                             -12.3                                                                                      
G7.5-1.7                  7.525   -1.715 300 C  -53.5, +10.5, +22.1, +136.2, +150.4                                    [-7.5 (0.29)]                                                                               +10.5?, +136.2?                1.5 (0.68)?, 8.1 (1.00)?                                +4.2, +5.4, +6.0                                                                           
G8.04+0.57                8.040   0.569  25  S  +12.3                                                                  [+20.3 (0.28)]                                                                              +12.3?                         1.6 (0.41)?                                             -                                                                                          
G8.86-0.26                8.858   -0.258 12  S  +1.3, +18.4, +35.7                                                     +14.0 (0.49), +20.0 (0.60)                                                                  +18.4?                         3.7 (0.39)?                                             +31.0                                                                                      
G11.55+0.33               11.550  0.333  14  S  -3.0, +11.8, +29.9                                                     +18.6 (0.51)                                                                                +11.8?, +29.9?                 1.25 (0.50)?, 2.9 (0.69)?                               +1.3                                                                                       
G13.10-0.50               13.082  -0.539 63  ?  +19.9, +38.4, +44.3, +50.6, +53.5, +56.5                               +18.4 (0.42)                                                                                +50.6                          3.9 (1.00)                                              +31.7                                                                                      
G13.50+0.07               13.504  0.075  11  S  [+18.1, +39.0, +54.6]                                                  [+34.0 (0.43)]                                                                              -                              -                                                       -                                                                                          
G13.55+0.35               13.549  0.352  19  S  +16.9, +25.2, +32.7, +136.5                                            [+140.0 (0.44)]                                                                             +16.9?                         1.8 (0.38)?                                             -                                                                                          
G13.63+0.30               13.626  0.299  16  S  +22.2                                                                  +14.9 (0.57), +24.6 (0.59)                                                                  +22.2                          3.0 (0.30)                                              -                                                                                          
G13.65+0.26               13.652  0.259  13  S  [+5.6, +25.1, +33.2, +50.8]                                            +26.2 (0.53)                                                                                +25.1?                         3.0 (0.46)?                                             -                                                                                          
G13.66-0.24               13.658  -0.241 17  F  +16.1, +17.8, +43.2, +43.5, +50.1, +99.0                               +35.7 (0.53), +48.6 (0.53)                                                                  +43.2                          3.9 (0.81)                                              +8.6, +36.3, +97.8                                                                         
G14.52+0.14               14.546  0.166  52  S  +26.2, +38.2, +126.0, +136.0                                           +53.0 (0.28), +66.7 (0.26)                                                                  +26.2?, +38.2?, +136.0?        3.0 (0.22) or 13.3 (0.37) ?, 3.9 (0.51)?, 7.9 (1.00)?   +24.4, +26.0, +28.3, +30.2, +37.1, +38.7                                                   
G15.51-0.15               15.510  -0.150 22  S  +50.6                                                                  +90.3 (0.46)                                                                                +50.6                          3.9 (0.95)                                              -                                                                                          
G15.86+0.52               15.862  0.522  12  S  -                                                                      +16.8 (0.36)                                                                                -                              -                                                       +18.3                                                                                      
G16.02+0.75               16.021  0.746  22  S  +30.1, +42.7                                                           [+27.5 (0.42)]                                                                              +14.6?, +30.1?                 1.4 (0.62)?, 1.50 (0.32)?                               -                                                                                          
G16.13+0.69               16.126  0.690  108 C  +19.9, +27.6, +36.4, +39.4, +52.6                                      +16.5 (0.24), +18.7 (0.30), +23.5 (0.33), +27.8 (0.24)                                      +19.9?, +36.4?, +52.6?         1.8 (0.58)?, 3.3 (0.42)?, 3.6 (0.63)?                   +18.3                                                                                      
G16.36-0.18               16.358  -0.183 9   C  [+40.7, +49.0]                                                         +101.8 (0.59), +134.8 (0.44)                                                                -                              -                                                       +49.0                                                                                      
G16.96-0.93               16.956  -0.933 31  S  +40.3, +45.0                                                           [+52.5 (0.42)]                                                                              +45.0                          3.3 (0.72)                                              +20.4                                                                                      
G17.34-0.14               17.336  -0.139 7   S  [-8.7]                                                                 +36.8 (0.67), +55.9 (0.53), +60.0 (0.55)                                                    -                              -                                                       -6.2                                                                                       
G17.43+0.27               17.434  0.273  11  S  [+134.7]                                                               +21.7 (0.51), +42.7 (0.50), +47.3 (0.48)                                                    -                              -                                                       -                                                                                          
G17.59+0.24               17.593  0.237  9   S  [+23.6, +24.4, +36.5, +46.5, +129.4]                                   +24.8 (0.63), +46.2 (0.62), +55.2 (0.45)                                                    +24.4?, +46.5?                 1.50 (0.43)?, 3.2 (0.51)?                               -                                                                                          
G17.62+0.09               17.620  0.086  18  S  +16.9, +35.7, +41.7, +126.9                                            +20.6 (0.46)                                                                                +16.9                          1.5 (0.31), 13.3 (0.43)                                 +16.6, +18.5                                                                               
G17.80-0.02               17.800  -0.020 18  S  +17.1, +47.0, +53.1                                                    +35.2 (0.54), +39.2 (0.51), +41.3 (0.50)                                                    +47.0                          4.0 (0.37) or 12.0 (0.34)                               -                                                                                          
G18.39-0.82               18.393  -0.816 15  F  +48.8, +51.6                                                           +49.7 (0.43)                                                                                +48.8?                         3.3 (0.64)?                                             -                                                                                          
G18.53-0.86               18.500  -0.844 33  C  +48.8, +51.6, +65.6                                                    +39.7 (0.53), +42.1 (0.41)                                                                  +48.8?, +65.6?                 3.3 (0.67)?, 3.9 (1.00)?                                -                                                                                          
G19.1-3.1                 19.131  -3.144 55  S  +6.0                                                                   [+8.3 (0.34)]                                                                               +6.0                           0.25 (0.98)                                             -                                                                                          
G19.48-0.11               19.481  -0.108 30  S  +26.1, +36.0, +59.4, +66.6, +69.2                                      [+99.4 (0.49)]                                                                              +26.1?, +66.6?                 1.5 (0.26) or 11.8 (0.27) ?, 4.1 (1.00)?                +32.1, +39.4, +41.0, +54.6, +58.6                                                          
G19.7-0.7                 19.750  -0.690 51  S  +44.0, +64.6                                                           +67.1 (0.40)                                                                                +64.6?                         4.1 (0.77)?                                             -                                                                                          
G19.75+0.20               19.751  0.202  32  F  +6.1, +24.6, +108.9, +123.5                                            +109.8 (0.44)                                                                               +123.5?                        9.4 (1.00)?                                             -9.3, +19.3                                                                                
G19.96-0.33               19.961  -0.329 25  S  +28.9, +57.5, +65.8                                                    +6.3 (0.34), +37.9 (0.35), +58.3 (0.48)                                                     +65.8                          4.0 (1.00)                                              +67.3                                                                                      
G20.20+0.03               20.201  0.028  18  F  +25.6, +71.1, +77.5                                                    +64.8 (0.52)                                                                                +77.5                          4.4 (0.62)                                              -                                                                                          
G20.26-0.86               20.260  -0.860 29  S  +24.1, +40.0, +65.6                                                    +48.7 (0.47)                                                                                +40.0                          3.3 (1.00)                                              -                                                                                          
G20.30-0.06               20.300  -0.060 18  S  +50.5, +73.2                                                           [+112.7 (0.41)]                                                                             +50.5?, +73.2?                 4.2 (0.50)?, 4.4 (1.00)?                                -                                                                                          
G21.49-0.01               21.492  -0.010 18  S  +7.1, +22.7, +55.6, +67.2, +91.2                                       +72.1 (0.50)                                                                                +67.2?, +91.2?                 4.7 (1.00)?, 4.6 (0.47) or 8.7 (0.53) ?                 -                                                                                          
G21.60-0.18               21.581  -0.173 39  S  +6.1, +45.3, +61.3, +69.7, +85.0, +93.3, +121.0                        [+51.4 (0.48)]                                                                              +45.3?, +85.0?                 3.3 (0.50)?, 4.6 (0.70)?                                -4.7, +20.2, +72.9, +120.8                                                                 
G21.68+0.13               21.684  0.129  18  S  +51.1, +78.2, +90.0, +113.7                                            +3.5 (0.39), +5.2 (0.40), +76.0 (0.41)                                                      +78.2?, +113.7?                4.7 (1.00)?, 8.0 (0.40)?                                +21.6, +96.6                                                                               
G21.8-3.0                 21.823  -2.934 107 F  [+3.2]                                                                 +6.7 (0.30)                                                                                 +3.2?                          0.24 (1.00)?                                            -                                                                                          
G21.86+0.17               21.861  0.169  15  F  +30.4, +47.8, +86.5, +107.3                                            +7.9 (0.55), +114.4 (0.58)                                                                  +47.8                          3.3 (0.54)                                              -                                                                                          
G22.05-0.03               22.045  -0.028 31  S  +74.6, +91.7                                                           +65.1 (0.29)                                                                                +74.6?, +91.7?                 4.7 (1.00)?, 4.7 (0.47)?                                +83.4                                                                                      
G22.18+0.31               22.166  0.337  46  S  +7.0, +13.3, +17.6, +28.2, +32.7, +54.6, +85.2, +100.0, +116.6         [+93.3 (0.40)]                                                                              +7.0?, +54.6?, +85.2?          15.0 (0.62)?, 3.3 (0.53)?, 4.7 (1.00)?                  +50.9, +51.0                                                                               
G22.32+0.11               22.320  0.110  26  C  +15.8, +50.3, +55.1, +70.3, +84.3                                      +59.4 (0.40), +90.8 (0.50)                                                                  +15.8?, +50.3?                 1.5 (0.73)?, 3.3 (0.46)?                                +82.5, +83.4, +87.8                                                                        
G22.95-0.31               22.951  -0.311 13  S  +31.5, +75.1                                                           +53.7 (0.73)                                                                                +75.1                          4.8 (1.00)                                              +75.1, +75.3                                                                               
G23.1+0.1                 23.110  0.190  46  S  +4.8, +18.6, +35.5, +65.1, +75.1, +92.7, +105.6, +117.0                +83.5 (0.61)                                                                                +4.8?, +65.1?, +92.7?          15.0 (0.98)?, 4.9 (1.00)?, 5.1 (0.86)?                  +78.2, +108.8                                                                              
G23.85-0.18               23.855  -0.180 14  S  +44.8, +57.3                                                           +44.9 (0.45), +101.4 (0.52)                                                                 +44.8?, +57.3?                 3.7 (0.62)?, 3.5 (0.61)?                                -                                                                                          
G23.97+0.51               23.973  0.510  22  S  +94.5, +110.1, +110.3                                                  +106.2 (0.56)                                                                               +94.5?, +110.1?                5.2 (0.57) or 7.7 (0.43) ?, 6.2 (1.00)?                 -                                                                                          
G24.0-0.3                 24.097  -0.357 86  S  +6.3, +45.2, +55.3, +78.7, +90.0, +101.6, +111.6                       [+98.1 (0.43)]                                                                              +55.3?, +111.6?                3.6 (1.00)?, 7.1 (0.48)?                                +54.8, +56.1, +58.6, +69.8, +73.8, +75.8, +88.2, +89.4, +98.5, +101.2                      
G24.06-0.81               24.062  -0.808 13  ?  [+53.7, +57.3, +60.3]                                                  [+81.1 (0.38)]                                                                              -                              -                                                       -                                                                                          
G24.19+0.28               24.193  0.284  14  ?  +50.8, +114.1                                                          +26.4 (0.53)                                                                                +114.1                         6.9 (0.69)                                              +82.2, +109.7, +114.0                                                                      
G25.49+0.01               25.490  0.010  32  S  -8.7, +25.2, +54.3, +62.8, +94.5, +109.4                               +53.5 (0.42), +55.1 (0.44)                                                                  +54.3?, +94.5?                 3.8 (0.68) or 11.1 (0.32) ?, 5.7 (0.63) or 8.9 (0.37) ? -14.6, -13.0, +56.1, +59.3, +96.9, +107.8                                                  
G26.04-0.42               26.040  -0.420 55  S  +49.4, +93.5, +104.6, +112.7                                           +20.0 (0.34), +59.4 (0.30)                                                                  +104.6                         5.6 (1.00)                                              -                                                                                          
G26.13+0.13               26.130  0.130  46  S  +29.4, +52.1, +70.7, +78.0, +97.1, +106.3, +115.2                      +11.3 (0.45), +52.1 (0.48)                                                                  +97.1                          5.8 (0.60) or 8.8 (0.40)                                +28.0, +28.7, +30.7, +67.0, +88.6, +98.8, +104.5, +111.4                                   
G26.53+0.07               26.506  0.035  47  F  +27.1, +34.5, +55.0, +62.4, +79.7, +87.8, +103.1, +113.2               [+34.3 (0.41)]                                                                              +34.5?, +103.1?                12.5 (0.73)?, 6.1 (0.50) or 8.7 (0.50) ?                +22.9, +67.0, +69.2, +98.7, +98.8, +102.1, +112.6                                          
G26.75+0.73               26.752  0.711  25  S  +86.5                                                                  +20.3 (0.36), +46.4 (0.37), +53.7 (0.28)                                                    +86.5                          4.5 (0.48) or 7.9 (0.52)                                -                                                                                          
G27.06+0.04               27.031  0.056  33  S  +36.5, +48.8, +63.3, +83.2, +94.5, +94.8                               [+66.7 (0.38)]                                                                              +63.3                          10.9 (0.88)                                             +28.8, +69.2, +81.5, +85.2, +90.9, +93.2                                                   
G27.18+0.30               27.180  0.305  7   S  +73.1                                                                  +79.5 (0.58), +81.3 (0.56), +97.8 (0.57)                                                    +73.1                          4.2 (0.75)                                              -                                                                                          
G27.78-0.33               27.780  -0.330 21  S  +45.8, +88.5                                                           +45.1 (0.54)                                                                                +45.8?, +88.5?                 4.1 (0.43)?, 4.4 (0.49)?                                +46.4                                                                                      
G28.21+0.02               28.210  0.020  16  S  +7.9, +24.1, +31.4, +46.5, +76.5, +98.8                                +93.5 (0.56), +101.0 (0.70)                                                                 +98.8?                         8.2 (0.61)?                                             +106.4                                                                                     
G28.22-0.09               28.216  -0.087 11  C  [+24.6, +30.2, +42.7, +56.5, +79.5, +95.6]                             +53.0 (0.61), +82.5 (0.63), +89.8 (0.61)                                                    -                              -                                                       +96.8                                                                                      
G28.3+0.2                 28.360  0.210  25  C  +38.0, +47.9, +80.0, +97.8                                             +3.8 (0.39), +7.8 (0.50)                                                                    +47.9?, +80.0?, +97.8?         10.8 (0.65)?, 4.4 (1.00)?, 5.6 (0.45) or 8.2 (0.48) ?   +7.6                                                                                       
G28.33+0.06               28.330  0.060  20  S  +33.7, +79.0, +82.5, +100.6                                            +97.3 (0.45)                                                                                +100.6?                        5.8 (0.40) or 8.2 (0.60)?                               +46.8, +81.2                                                                               
G28.52+0.27               28.524  0.268  19  C  -5.1, +41.5, +82.2, +100.3                                             [+84.6 (0.43)]                                                                              +82.2?, +100.3?                4.4 (1.00)?, 5.5 (0.49)?                                -                                                                                          
G28.56+0.00               28.564  0.000  10  S  +43.3, +75.7                                                           +110.0 (0.52)                                                                               +43.3?, +75.7?                 10.8 (0.93)?, 8.2 (0.34)?                               -                                                                                          
G28.64+0.20               28.640  0.200  44  F  +52.1, +59.9, +81.2, +99.0, +104.4                                     [+111.1 (0.48)]                                                                             +52.1?, +81.2?, +104.4?        10.8 (1.00)?, 8.1 (0.59)?, 8.1 (1.00)?                  -13.0, -0.2, +39.7, +87.6, +100.2, +102.4, +103.0, +103.8, +104.8, +107.6, +108.0, +108.3  
G28.7-0.4                 28.780  -0.436 25  S  +64.8, +73.9, +81.9, +94.5                                             [+76.0 (0.47)]                                                                              +73.9                          4.3 (1.00)                                              -                                                                                          
G28.87+0.62               28.870  0.616  12  S  [+62.7]                                                                +6.0 (0.50)                                                                                 -                              -                                                       -                                                                                          
G28.88+0.24               28.877  0.241  8   S  [+71.4]                                                                +7.0 (0.62), +53.2 (0.53), +77.8 (0.59)                                                     -                              -                                                       -                                                                                          
G28.88+0.41               28.880  0.410  36  S  +53.7, +73.7, +84.3, +96.1                                             -5.7 (0.28), +73.8 (0.36)                                                                   +84.3                          4.4 (1.00)                                              +21.9, +108.3                                                                              
G28.93+0.25               28.929  0.254  13  S  +83.2                                                                  +36.5 (0.50)                                                                                +83.2?                         4.5 (1.00)?                                             +28.9                                                                                      
G29.33+0.28               29.329  0.280  13  S  +91.5                                                                  +43.3 (0.52), +94.1 (0.54), +95.7 (0.55)                                                    +91.5                          4.7 (0.76)                                              -                                                                                          
G29.4+0.1                 29.379  0.102  37  S  +36.4, +58.9, +80.4, +91.0, +97.8                                      +60.2 (0.40)                                                                                +36.4?, +58.9?, +80.4?, +91.0? 12.2 (0.77)?, 10.6 (1.00)?, 7.9 (0.44)?, 7.9 (0.94)?    -                                                                                          
G29.41-0.18               29.410  -0.180 26  S  +28.4, +46.8, +59.8, +77.5, +93.1, +93.8                               [+66.5 (0.35)]                                                                              +77.5?, +93.1?                 4.4 (1.00)?, 4.7 (0.44) or 7.9 (0.56) ?                 +105.4                                                                                     
G29.92+0.21               29.920  0.210  13  C  +38.0, +81.4, +90.3                                                    [+97.6 (0.50)]                                                                              +38.0?, +90.3?                 2.1 (0.38) or 12.0 (0.41) ?, 4.7 (0.67)?                -                                                                                          
G30.30+0.13               30.303  0.128  8   F  +43.0, +84.8                                                           +38.7 (0.53), +86.4 (0.64), +101.6 (0.67), +106.2 (0.56), +108.4 (0.68)                     +84.8?                         4.9 (0.84)?                                             -                                                                                          
G30.36+0.62               30.362  0.623  32  F  +47.0, +70.7, +88.7                                                    [+13.3 (0.34)]                                                                              +47.0?, +88.7?                 10.6 (0.97)?, 5.0 (0.64)?                               -                                                                                          
G30.38+0.42               30.375  0.424  13  C  +17.9, +70.9, +93.0                                                    [+7.5 (0.46)]                                                                               +17.9?, +93.0?                 12.5 (0.90)?, 4.9 (0.72)?                               +15.2, +46.8                                                                               
G30.51+0.57               30.508  0.574  26  S  +72.9, +88.3                                                           +89.2 (0.36)                                                                                +16.6?, +72.9?, +88.3?         12.4 (0.80)?, 3.5 (0.37)?, 4.4 (0.48)?                  +15.2, +46.8                                                                               
G31.22-0.02               31.215  -0.018 20  S  +25.6, +44.3, +78.2, +84.7, +99.6                                      +48.4 (0.50), +82.5 (0.53)                                                                  +44.3?, +78.2?                 10.2 (0.88)?, 4.9 (1.00)?                               +41.5                                                                                      
G31.26-0.04               31.256  -0.041 19  F  +44.3, +78.7, +84.7, +98.8                                             [+38.3 (0.46)]                                                                              +44.3?, +78.7?, +98.8?         10.2 (0.87)?, 4.9 (1.00)?, 7.1 (0.64)?                  -                                                                                          
G31.44+0.36               31.440  0.360  17  C  +23.2, +74.6, +96.0, +97.5                                             +109.5 (0.53)                                                                               +23.2?, +74.6?, +96.0?         12.3 (0.85)?, 5.0 (0.82)?, 5.1 (0.63)?                  +100.9                                                                                     
G31.93+0.16               31.936  0.172  14  S  +44.7, +102.1                                                          +80.5 (0.41)                                                                                +102.1?                        6.8 (0.68)?                                             +99.9                                                                                      
G32.22-0.21               32.220  -0.210 18  S  +80.9                                                                  +81.6 (0.38)                                                                                +80.9?                         4.9 (1.00)?                                             +22.6                                                                                      
G32.37-0.51               32.370  -0.510 47  S  [+2.2, +42.2, +73.7, +82.2, +99.4]                                     +5.1 (0.34), +45.9 (0.42)                                                                   +42.2?                         2.4 (0.94)?                                             -                                                                                          
G32.46-0.11               32.458  -0.112 10  S  +81.5, +100.3                                                          +10.3 (0.53), +83.7 (0.48), +85.2 (0.46)                                                    +81.5                          5.0 (1.00)                                              -                                                                                          
G32.73+0.15               32.730  0.150  15  S  +9.8, +40.3, +74.1                                                     [+29.5 (0.45)]                                                                              +74.1                          5.1 (1.00)                                              -                                                                                          
G33.62-0.23               33.620  -0.230 17  S  +60.3, +74.4                                                           +51.3 (0.52)                                                                                +74.4                          5.2 (1.00)                                              +102.9                                                                                     
G34.52-0.76               34.533  -0.745 17  S  [+39.4, +58.8]                                                         +11.4 (0.51)                                                                                -                              -                                                       -                                                                                          
G34.62+0.24               34.619  0.240  17  S  [+44.8, +53.1, +65.8, +77.4, +86.0, +96.5]                             +12.7 (0.51), +43.3 (0.55)                                                                  +44.8?                         2.5 (0.56)?                                             -19.4                                                                                      
G34.93-0.24               34.933  -0.244 33  C  +42.8, +44.8, +51.1, +55.8, +83.2                                      +13.0 (0.34), +44.3 (0.34)                                                                  +44.8?, +83.2?                 2.5 (0.73)?, 5.0 (1.00)?                                +47.2                                                                                      
G35.13-0.34               35.129  -0.343 12  S  +43.7, +76.0                                                           +47.9 (0.51)                                                                                +43.7?                         2.5 (0.64)?                                             -                                                                                          
G35.3-0.0                 35.369  -0.042 53  S  +28.6, +42.7, +53.1, +77.2, +92.3                                      [+59.2 (0.44)]                                                                              +53.1                          9.6 (0.97)                                              +38.1, +51.9, +52.9, +53.9, +54.9, +55.0, +58.4, +58.6, +77.2                              
G36.66-0.50               36.660  -0.500 33  S  +56.6, +67.9, +78.9                                                    +29.2 (0.44), +52.7 (0.42)                                                                  +56.6?, +78.9?                 9.2 (0.54)?, 4.3 (1.00)?                                +54.1                                                                                      
G36.68-0.14               36.680  -0.140 38  S  +54.6, +62.3, +78.2                                                    [+16.2 (0.36)]                                                                              +54.6?, +78.2?                 9.3 (1.00)?, 4.5 (1.00)?                                +72.7, +78.2                                                                               
G36.84-0.43               36.839  -0.433 15  S  +56.0, +80.7                                                           +11.3 (0.41), +80.5 (0.54)                                                                  +80.7                          4.4 (1.00)                                              -                                                                                          
G36.85-0.25               36.851  -0.246 8   S  +55.1, +79.7                                                           +13.0 (0.56), +57.1 (0.72), +59.5 (0.52)                                                    +55.1?, +79.7?                 9.3 (1.00)?, 4.5 (1.00)?                                -                                                                                          
G36.90+0.49               36.902  0.488  18  S  [-31.7]                                                                +12.4 (0.44), +47.5 (0.38)                                                                  -                              -                                                       -34.1, -27.3                                                                               
G37.34+0.42               37.337  0.422  19  C  +90.8                                                                  +17.3 (0.40), +20.0 (0.55)                                                                  +90.8                          4.7 (1.00)                                              -                                                                                          
G37.51+0.78               37.506  0.777  9   S  -                                                                      +5.4 (0.60), +7.5 (0.51), +10.0 (0.51), +13.7 (0.53)                                        -                              -                                                       -                                                                                          
G37.62-0.22               37.616  -0.223 12  S  +18.8, +48.2                                                           +81.9 (0.54), +85.4 (0.47)                                                                  +18.8?, +48.2?                 2.2 (0.91)?, 9.1 (0.64)?                                -                                                                                          
G37.67-0.50               37.672  -0.501 18  S  +51.7, +74.6                                                           [+77.8 (0.48)]                                                                              +74.6                          4.4 (1.00)                                              -                                                                                          
G37.88+0.32               37.880  0.320  47  C  +3.0, +18.6, +66.5, +85.5                                              +1.1 (0.46)                                                                                 +3.0?, +85.5?                  12.8 (0.52)?, 4.5 (1.00)?                               +16.7                                                                                      
G38.17+0.09               38.170  0.090  58  S  +2.7, +17.8, +42.5, +62.1, +82.2, +89.5                                [+64.3 (0.34)]                                                                              +2.7?, +17.8?, +62.1?          11.5 (0.48)?, 11.5 (0.87)?, 4.1 (0.65)?                 +54.1, +58.9, +83.7                                                                        
G38.62-0.24               38.620  -0.240 15  S  +44.0, +67.9                                                           [+57.3 (0.48)]                                                                              +44.0                          2.5 (0.35)                                              +69.3                                                                                      
G38.68-0.43               38.680  -0.430 20  S  +18.9, +85.1                                                           [+65.2 (0.43)]                                                                              +18.9                          2.2 (0.59)                                              +50.5                                                                                      
G38.72-0.87               38.720  -0.870 36  S  +74.4, +79.8                                                           +9.0 (0.40)                                                                                 +74.4                          4.3 (1.00)                                              -                                                                                          
G38.83-0.01               38.833  -0.014 9   F  -                                                                      +17.8 (0.57), +19.5 (0.51), +41.6 (0.60), +44.4 (0.50), +85.6 (0.56)                        -                              -                                                       -                                                                                          
G39.19+0.52               39.190  0.520  26  S  +20.6, +28.2                                                           +33.5 (0.33), +39.2 (0.35), +45.6 (0.43)                                                    +20.6?, +28.2?                 11.5 (0.59)?, 1.90 (0.92)?                              -                                                                                          
G39.20+0.81               39.203  0.811  9   S  -                                                                      +72.1 (0.53)                                                                                -                              -                                                       -                                                                                          
G39.54+0.37               39.539  0.366  18  C  +36.2                                                                  +13.5 (0.47), +31.4 (0.49)                                                                  +36.2                          1.9 (0.60)                                              -30.8                                                                                      
G39.56-0.32               39.560  -0.320 35  F  +57.9                                                                  +15.2 (0.54), +57.6 (0.39)                                                                  +57.9                          8.7 (0.92)                                              +55.2                                                                                      
G41.51-0.53               41.510  -0.534 66  S  +22.2, +37.4, +58.3, +69.9                                             [+37.6 (0.41)]                                                                              +37.4                          1.9 (0.50)                                              -                                                                                          
G41.63+0.26               41.625  0.261  23  S  +36.5                                                                  +56.5 (0.55)                                                                                +36.5                          2.5 (0.66)                                              -                                                                                          
G41.95-0.18               41.950  -0.180 28  S  +65.6                                                                  [+17.5 (0.46)]                                                                              +15.8?, +27.1?, +65.6?         11.1 (0.95)?, 3.0 (0.46)?, 7.9 (0.77)?                  +18.8                                                                                      
G42.62+0.14               42.620  0.140  14  S  +64.3                                                                  +15.9 (0.53)                                                                                +64.3                          3.6 (0.31) or 7.2 (0.38)                                -                                                                                          
G42.71-0.27               42.697  -0.284 37  S  +32.7, +60.1, +60.4, +69.4, +81.7                                      [+60.0 (0.42)]                                                                              +60.4                          7.8 (1.00)                                              +67.2                                                                                      
G43.02+0.73               43.023  0.726  28  F  [+26.0, +36.0, +59.4]                                                  [+59.4 (0.37)]                                                                              +59.4?                         3.8 (0.50) or 8.1 (0.50) ?                              -                                                                                          
G43.07+0.56               43.070  0.558  12  S  [+40.3, +61.6]                                                         +42.4 (0.48)                                                                                +40.3?                         2.7 (0.95)?                                             -                                                                                          
G44.08+0.13               44.076  0.127  34  S  +12.0, +55.1, +59.1                                                    [+67.6 (0.36)]                                                                              +12.0?, +55.1?                 10.7 (0.99)?, 3.6 (0.40) or 8.0 (0.37) ?                +59.6, +66.6                                                                               
G44.5-0.2                 44.460  -0.130 221 C  +24.4, +44.5, +59.8, +68.1                                             [+53.2 (0.26)]                                                                              +24.4?, +59.8?                 4.0 (0.39)?, 7.6 (1.00)?                                -43.0, +41.9, +44.8, +56.7, +57.6, +58.4, +59.6, +61.1, +66.6                              
G45.35-0.37               45.350  -0.370 25  C  +56.1, +66.5                                                           [+25.1 (0.29)]                                                                              +56.1                          7.3 (0.75)                                              -                                                                                          
G45.51-0.03               45.510  -0.030 20  S  +11.3, +59.6                                                           +51.6 (0.50)                                                                                +59.6                          7.3 (0.66)                                              +54.2, +55.8, +57.0                                                                        
G46.18-0.02               46.165  -0.019 26  F  +56.0                                                                  +44.0 (0.37)                                                                                +56.0                          7.0 (0.71)                                              +15.4                                                                                      
G46.54-0.03               46.540  -0.026 24  S  +15.8, +57.5                                                           [+16.0 (0.39)]                                                                              +15.8                          10.3 (0.78)                                             -                                                                                          
G47.15+0.73               47.150  0.730  7   S  -                                                                      [+37.3 (0.42)]                                                                              -                              -                                                       -                                                                                          
G47.36-0.09               47.360  -0.090 93  C  +41.5, +55.1, +64.3                                                    [+58.9 (0.31)]                                                                              +41.5?, +55.1?                 4.0 (0.37)?, 4.1 (0.62)?                                +59.9                                                                                      
G47.74-0.97               47.741  -0.971 32  ?  +50.3                                                                  +8.7 (0.42)                                                                                 +50.3                          3.2 (0.34) or 7.7 (0.31)                                -                                                                                          
G48.88+0.17               48.875  0.174  28  S  +8.5, +49.6, +55.0                                                     [+16.8 (0.47)]                                                                              +8.5?, +49.6?                  10.1 (1.00)?, 5.3 (0.84)?                               -                                                                                          
G51.06+0.56               51.061  0.563  16  S  -                                                                      +38.9 (0.40)                                                                                +37.9?                         8.0 (0.40)?                                             -                                                                                          
G51.21+0.11 (G51.26+0.11) 51.209  0.113  53  S  +51.3, +54.6                                                           [+26.5 (0.26)]                                                                              +54.6                          5.8 (0.96)                                              +42.2                                                                                      
G53.07+0.49               53.070  0.490  8   S  -                                                                      +24.4 (0.52), +45.2 (0.71)                                                                  -                              -                                                       -                                                                                          
G53.84-0.75               53.840  -0.750 69  S  +25.1, +37.9                                                           +23.7 (0.38)                                                                                +25.1                          1.6 (0.39)                                              -                                                                                          
G56.56-0.75               56.560  -0.750 42  F  [+32.0]                                                                [+31.9 (0.36)]                                                                              +32.0?                         2.8 (0.42)?                                             -                                                                                          
G57.12+0.35               57.120  0.350  50  S  -1.1, +10.3                                                            [+7.6 (0.35)]                                                                               -1.1?, +10.3?                  8.9 (1.00)?, 8.5 (0.84)?                                -                                                                                          
G58.70-0.31               58.700  -0.310 21  S  -                                                                      [-5.6 (0.31)]                                                                               -5.6?                          8.6 (1.00)?                                             -                                                                                          
G59.46+0.83               59.460  0.830  20  F  -                                                                      +24.3 (0.49)                                                                                -                              -                                                       -                                                                                          
G59.68+1.25               59.680  1.250  25  ?  -                                                                      +9.5 (0.40)                                                                                 +9.5?                          0.4 (0.40) or 7.8 (0.40) ?                              -50.3                                                                                      
G59.83-0.41               59.834  -0.405 36  S  [+55.1]                                                                +2.4 (0.30)                                                                                 -                              -                                                       -                                                                                          
G67.25-0.36               67.250  -0.360 17  S  -                                                                      [+8.4 (0.41)]                                                                               -                              -                                                       -                                                                                          
G107.5-1.5                107.490 -1.538 145 S  -                                                                      [-54.4 (0.19)]                                                                              -                              -                                                       -36.0                                                                                      
G128.5+2.6                128.629 2.780  159 C  -7.6                                                                   [-0.2 (0.30)]                                                                               -7.6                           0.6 (0.81)                                              -                                                                                          
G149.5+3.2                149.500 3.200  211 S  -                                                                      -3.0 (0.27), +1.3 (0.34)                                                                    +6.2?                          0.25 (0.59) or 2.05 (0.41) ?                            -                                                                                          
G150.8+3.8                150.396 3.925  243 S  -                                                                      -8.4 (0.33)                                                                                 +1.7?                          0.4 (0.74)?                                             -                                                                                          
G151.2+2.9                150.941 3.270  233 S  -                                                                      [-9.4 (0.25)]                                                                               -                              -                                                       -                                                                                          
G160.1-1.1                160.193 -0.829 144 S  -                                                                      +4.6 (0.42)                                                                                 -                              -                                                       -                                                                                          
G172.8+1.5                172.800 1.500  667 C  -16.4, -9.0, -2.3                                                      [-20.8 (0.23)]                                                                              -16.4?                         1.7 (0.64)?                                             -25.6, -22.8, -21.4, -18.2, -17.7, -16.1, -15.7, -15.3, -12.9, -12.8, -9.1, -0.6           
G189.6+3.3                189.568 3.333  305 S  -6.1, -3.0                                                             [-3.0 (0.21)]                                                                               -                              -                                                       -1.3                                                                                       
G190.2+1.1                190.230 1.140  228 F  [-0.2, +7.5]                                                           [+5.1 (0.28)]                                                                               +7.5?                          2.1 (0.73)?                                             -                                                                                          


==> snrall_pwnr.dat <==
G18.00-0.69  J1826-1334                                    18.001  -0.691 28  +5.4 (0.56)                             N       +60.8  3.8 (1.00)   
Eel          J1826-1256                                    18.500  -0.400 500 [+51.9 (0.45)]                          Y       +19.8  1.50 (0.60)  
G21.88-0.10  J1831-0952                                    21.881  -0.102 261 +40.2 (0.35)                            Y       +55.0  3.4 (0.47)   
G23.5+0.1?   J1833-0827                                    23.386  0.063  290 [+96.2 (0.38)]                          Y       +95.8  5.3 (0.84)   
G25.24-0.19  J1838-0655                                    25.246  -0.196 65  +3.5 (0.47), +9.0 (0.44), +107.1 (0.40) N, N, Y +102.1 5.9 (0.95)   
G32.64+0.53? J1849-0001                                    32.638  0.527  64  +11.0 (0.44)                            N       +98.0  5.2 (0.68)   
G36.01+0.06? J1856+0245                                    36.008  0.058  74  [+34.9 (0.45)]                          Y       +58.1? 9.5 (1.00)?  
G47.38-3.88  J1932+1059                                    47.382  -3.884 375 +6.7 (0.33)                             N       +6.7?  0.361        
G59.20-4.70  J1959+2048                                    59.197  -4.697 18  [+13.0 (0.23)]                          N       -      -            
G63.7+1.1?   3XMM J194753.4+274357 (CXO J194753.3+274351)? 63.781  1.143  215 [-14.1 (0.28)]                          N       +5.6?  7.2 (0.65)?  
CTB 87       CXOU J201609.2+371110?                        74.944  1.114  236 +5.4 (0.29)                             Y       -51.6? 6.1?         
G75.23+0.12  J2021+3651                                    75.222  0.111  52  +5.6 (0.46)                             [Y]     +6.0?  3.4 (0.99)?  
G80.22+1.02  J2032+4127                                    80.224  1.028  161 [-2.9 (0.32)]                           N       -3.0?  2.6 (0.36)?  
3C 58        J0205+6449                                    130.716 3.080  273 -7.3 (0.35)                             Y       -      -            
G141.2+5.0   CXOU J033712.8+615302?                        141.180 5.036  113 [-9.5 (0.32)]                           N       -      -            
Mushroom     B0355+54                                      148.190 0.811  47  [+5.2 (0.30)]                           N       -      -            
Crab         B0531+21                                      184.554 -5.786 211 [+3.2 (0.36)]                           N       +3.2?  1.6 (0.58)?  
Geminga      J0633+1746                                    195.134 4.266  100 -10.8 (0.31)                            N       -10.8? 0.25         


==> snrallr.dat <==
G1.4-0.1                     1.460   -0.154 41  S  +78.9, +127.7                                                                             [+57.0 (0.40)]                                         -4.8?                  12.6 (0.23)?                                            -2.2                                                                                                                             
G1.9+0.3                     1.871   0.324  7   S  [-8.7, -2.1, +8.3, +10.0, +49.4]                                                          -                                                      -                      -                                                       -                                                                                                                                
G3.7-0.2                     3.775   -0.288 57  S  -30.6, +9.3, +17.3, +21.3, +83.5                                                          +19.2 (0.48), +79.4 (0.55)                             +9.3?, +83.5?          2.9 (0.47)?, 7.7 (0.66)?                                -28.9, +4.1                                                                                                                      
G3.8+0.3                     3.851   0.349  81  S  -33.2, -0.6, +12.1, +162.9, +173.2, +185.1                                                +8.7 (0.38)                                            +12.1?, +162.9?        2.9 (0.60)?, 8.1 (1.00)?                                +7.3                                                                                                                             
G4.5+6.8 (Kepler)            4.519   6.819  14  S  -                                                                                         [+11.7 (0.29)]                                         -                      -                                                       -                                                                                                                                
G4.8+6.2                     4.776   6.231  65  S  -                                                                                         [+4.8 (0.46)]                                          +4.8?                  1.6 (0.26) or 14.8 (0.26) ?                             -                                                                                                                                
G5.2-2.6                     5.173   -2.612 55  S  -                                                                                         +7.8 (0.30)                                            +7.8?                  1.5 (0.75)?                                             -                                                                                                                                
G5.4-1.2 (Milne 56)          5.363   -1.220 148 C  -24.9, -9.7, +0.3, +11.1, +22.1, +187.5                                                   -14.8 (0.27), +8.6 (0.27), +29.7 (0.38)                -24.9                  4.2 (0.56) or 12.1 (0.44)                               -                                                                                                                                
G5.5+0.3                     5.545   0.368  59  S  +10.3                                                                                     +7.0 (0.55)                                            +10.3                  2.9 (0.54)                                              -                                                                                                                                
G6.1+0.5                     6.104   0.479  73  S  +7.0                                                                                      +6.0 (0.33)                                            +7.0                   3.0 (0.43)                                              -                                                                                                                                
G6.1+1.2                     6.096   1.209  121 F  [+12.2, +136.5]                                                                           +7.1 (0.26), +20.8 (0.34), +23.2 (0.35)                +12.2?                 1.5 (0.51)?                                             -                                                                                                                                
G6.4-0.1 (W28)               6.397   -0.132 171 C  -32.4, -27.9, -22.2, -13.4, +6.1, +13.1, +13.9, +21.1, +160.1, +184.1                     -21.1 (0.36), +22.1 (0.33), +24.3 (0.30)               +6.1                   3.0 (0.22) or 12.6 (0.23)                               -29.3, +8.8, +14.5, +15.0, +18.1, +19.0, +19.5, +23.7, +26.4                                                                     
G6.5-0.4                     6.531   -0.461 72  S  -25.2, -13.4, +6.5, +20.6, +160.1                                                         +4.0 (0.49)                                            -13.4                  4.7 (0.57)                                              +19.0, +19.5                                                                                                                     
G7.0-0.1                     7.056   -0.088 64  S  +18.3, +47.7, +92.0                                                                       +47.3 (0.42)                                           +18.3                  3.6 (0.53)                                              +13.8                                                                                                                            
G7.2+0.2                     7.186   0.227  48  S  +7.0, +20.4, +107.3                                                                       [+19.5 (0.39)]                                         -12.1?, +20.4?         18.7 (0.40)?, 3.6 (0.97)?                               -4.4                                                                                                                             
G8.7-0.1 (W30)               8.863   -0.058 156 S  -13.8, +0.0, +0.8, +14.8, +19.3, +25.4, +33.9, +42.0, +45.8, +63.3, +73.6, +125.4, +177.5 +30.0 (0.43)                                           +33.9                  2.9 (0.35) or 12.5 (0.31)                               +2.2, +20.3, +22.2, +31.0, +41.9                                                                                                 
G8.9+0.4                     8.885   0.398  85  S  +4.6, +21.1, +35.0                                                                        +23.5 (0.37)                                           +21.1                  3.7 (0.56)                                              -                                                                                                                                
G9.7-0.0                     9.695   -0.071 42  S  +9.1, +17.9, +26.5, +43.0, +55.0, +61.8                                                   [+54.4 (0.45)]                                         +43.0                  3.8 (0.65)                                              -                                                                                                                                
G9.8+0.6                     9.773   0.569  48  S  -0.2, +12.0, +28.9                                                                        +31.3 (0.44)                                           +28.9                  2.8 (0.66)                                              -                                                                                                                                
G9.9-0.8                     9.961   -0.813 45  S  +4.6, +28.9                                                                               [+16.2 (0.43)]                                         +4.6                   1.5 (0.54)                                              +30.4, +32.4                                                                                                                     
G11.0-0.0                    11.033  -0.058 41  S  +12.0, +29.7, +38.4                                                                       +17.6 (0.48), +19.2 (0.45)                             +29.7                  2.9 (0.34) or 12.4 (0.31)                               -                                                                                                                                
G11.1+0.1                    11.187  0.132  48  S  +10.0, +16.4, +27.7, +138.6                                                               +104.6 (0.45)                                          +16.4                  3.8 (0.17) or 13.4 (0.29)                               -                                                                                                                                
G11.1-0.7                    11.153  -0.732 44  S  +29.2, +37.7, +41.0                                                                       +33.7 (0.38)                                           +37.7                  3.0 (0.65)                                              -                                                                                                                                
G11.2-0.3                    11.181  -0.348 16  C  +0.5, +33.4, +40.5                                                                        +26.4 (0.54), +37.3 (0.64)                             +33.4                  2.9 (0.55)                                              -                                                                                                                                
G11.4-0.1                    11.382  -0.063 28  S  +9.1, +12.6, +31.5, +45.5                                                                 [+51.3 (0.49)]                                         +12.6?, +45.5?         1.25 (0.20) or 12.4 (0.25) ?, 3.8 (0.65)?               -                                                                                                                                
G11.8-0.2                    11.890  -0.212 15  S  [+5.3, +16.5, +41.3]                                                                      +26.8 (0.36), +36.7 (0.47), +47.9 (0.38), +52.1 (0.47) +41.3?                 3.8 (0.54)?                                             +4.0, +9.0, +46.5, +49.7                                                                                                         
G12.0-0.1                    11.958  -0.077 29  S  +43.5                                                                                     [+102.2 (0.38)]                                        +43.5                  3.8 (0.54)                                              +39.1                                                                                                                            
G12.2+0.3                    12.261  0.302  21  S  +20.3, +30.6                                                                              +49.2 (0.40)                                           +54.1                  3.9 (0.57)                                              -                                                                                                                                
G12.5+0.2                    12.583  0.226  24  C  +17.9, +30.4, +44.6, +53.0                                                                +25.1 (0.48)                                           +30.4?, +44.6?         2.9 (0.56)?, 3.8 (0.80)?                                -                                                                                                                                
G12.7-0.0                    12.715  -0.005 25  S  +9.1                                                                                      +25.2 (0.51), +36.4 (0.56), +38.6 (0.54)               +53.0                  3.8 (0.94)                                              +34.1                                                                                                                            
G12.8-0.0                    12.820  -0.020 13  C  +11.1                                                                                     +27.0 (0.51), +41.1 (0.50)                             +21.3?                 13.4 (0.40)?                                            -                                                                                                                                
G13.3-1.3                    13.392  -1.198 266 S  +15.4, +20.6, +33.7, +42.7, +45.2, +51.8, +85.1                                           [+41.3 (0.41)]                                         +15.4?, +42.7?         1.25 (0.59)?, 3.6 (0.42)?                               +24.5                                                                                                                            
G13.5+0.2                    13.447  0.143  18  S  +17.9, +24.9, +38.9                                                                       [+42.5 (0.47)]                                         +17.9?, +38.9?         1.8 (0.30)?, 3.8 (0.52)?                                -                                                                                                                                
G14.1-0.1                    14.188  -0.125 24  S  +37.9                                                                                     [+58.1 (0.41)]                                         +37.9                  3.9 (0.39)                                              +35.3, +36.1                                                                                                                     
G15.1-1.6                    15.065  -1.536 107 S  +62.7                                                                                     [+19.0 (0.32)]                                         +62.7?                 3.9 (0.43) or 10.4 (0.55) ?                             -                                                                                                                                
G15.4+0.1                    15.421  0.161  58  C  +30.9, +46.8                                                                              +137.9 (0.38)                                          +30.9                  3.0 (0.58)                                              +27.8, +41.0                                                                                                                     
G15.9+0.2                    15.903  0.190  23  S  +26.4, +29.1                                                                              +136.4 (0.49)                                          +26.4                  3.1 (0.24) or 13.3 (0.25)                               -                                                                                                                                
G16.0-0.5                    16.044  -0.547 49  S  +20.8, +43.7, +67.9, +87.5                                                                +63.3 (0.50)                                           +67.9                  3.9 (1.00)                                              -                                                                                                                                
G16.2-2.7                    16.123  -2.633 68  S  -                                                                                         +4.6 (0.28), +34.0 (0.28)                              -                      -                                                       -                                                                                                                                
G16.4-0.5                    16.417  -0.552 46  S  +23.6, +39.5, +70.2                                                                       +20.2 (0.49)                                           +23.6                  3.2 (0.33)                                              +42.7                                                                                                                            
G16.7+0.1                    16.735  0.081  17  C  +29.8, +43.8, +63.3                                                                       +19.5 (0.50), +47.3 (0.69)                             +29.8?, +43.8?         13.2 (0.46)?, 4.0 (0.42)?                               -                                                                                                                                
G17.0-0.0                    17.017  -0.042 20  S  +30.4                                                                                     +21.6 (0.54), +23.5 (0.56)                             +30.4                  12.1 (0.35)                                             +92.3, +92.5, +93.3                                                                                                              
G17.4-0.1                    17.483  -0.107 24  S  +41.2, +65.6                                                                              [+30.8 (0.44)]                                         +41.2?                 3.2 (0.27) or 12.0 (0.47) ?                             +63.8                                                                                                                            
G17.4-2.3                    17.448  -2.022 177 S  +22.6                                                                                     [+18.4 (0.29)]                                         +22.6                  1.5 (0.53)                                              -                                                                                                                                
G17.8-2.6                    17.797  -2.643 96  S  -                                                                                         +7.5 (0.16), +85.2 (0.13)                              +7.5?                  0.26 (0.80)?                                            -                                                                                                                                
G18.1-0.1                    18.147  -0.173 28  S  +50.0, +77.0, +94.1                                                                       +79.4 (0.52)                                           +50.0?, +77.0?, +94.1? 4.0 (0.66)?, 4.2 (0.98)?, 5.9 (1.00)?                   +51.6, +56.2                                                                                                                     
G18.6-0.2                    18.614  -0.277 24  S  +46.7, +64.6                                                                              +49.5 (0.50)                                           +46.7?, +64.6?         4.1 (0.45)?, 3.9 (1.00)?                                -                                                                                                                                
G18.8+0.3 (Kes 67)           18.777  0.395  69  S  +20.4, +124.6                                                                             +4.6 (0.43), +11.4 (0.27)                              +20.4                  13.3 (0.72)                                             +19.1, +20.8                                                                                                                     
G18.9-1.1                    18.937  -1.109 138 C  +44.7, +56.0, +64.4                                                                       [+61.1 (0.35)]                                         +64.4                  3.8 (1.00)                                              -                                                                                                                                
G19.1+0.2                    19.244  0.270  145 S  +5.8, +19.8, +26.2, +46.0, +56.8, +60.6, +73.1, +98.9, +112.7, +119.2                     +5.4 (0.37)                                            +56.8                  4.2 (0.72)                                              +19.9, +25.4, +52.3, +68.0, +70.8, +109.3                                                                                        
G20.0-0.2                    19.988  -0.181 49  F  +40.8, +65.8, +88.5                                                                       +65.6 (0.44)                                           +65.8                  10.6 (0.61)                                             +42.2, +67.3                                                                                                                     
G21.0-0.4                    21.028  -0.468 35  S  +41.2                                                                                     [+8.9 (0.36)]                                          +41.2                  3.4 (1.00)                                              +38.5                                                                                                                            
G21.5-0.9                    21.497  -0.886 20  C  [+10.8, +56.0, +68.9, +79.8]                                                              +54.6 (0.51), +58.6 (0.53)                             +56.0?                 3.4 (1.00)?                                             -                                                                                                                                
G21.6-0.8                    21.636  -0.819 52  S  +7.5, +52.5, +74.1                                                                        +49.5 (0.40)                                           +52.5                  3.4 (1.00)                                              -                                                                                                                                
G21.8-0.6 (Kes 69)           21.841  -0.515 75  S  +4.6, +55.0, +71.7, +83.2                                                                 +44.8 (0.53)                                           +83.2                  4.4 (0.62)                                              +79.5                                                                                                                            
G22.7-0.2                    22.714  -0.214 103 S  +16.9, +24.9, +35.4, +49.1, +73.1, +80.9, +101.1, +106.4                                  +6.3 (0.36)                                            +73.1                  4.6 (1.00)                                              +2.6, +36.9, +69.3, +70.0, +71.1, +81.2, +87.8, +88.1, +106.7, +112.1                                                            
G23.3-0.3 (W41)              23.242  -0.346 117 S  +6.5, +19.4, +41.7, +52.8, +56.6, +66.1, +74.1, +77.5, +90.7, +103.1                      [+8.7 (0.36)]                                          +56.6?, +74.1?         3.5 (0.69)?, 4.8 (1.00)?                                +60.4, +61.6, +71.7, +73.1, +74.4, +75.1, +76.0, +77.6, +78.4, +81.1, +81.7, +89.0, +97.3, +98.5, +99.3, +101.9, +102.1, +102.2  
G24.7-0.6                    24.862  -0.646 92  S  +57.9, +97.3                                                                              +47.5 (0.33), +51.4 (0.40)                             +57.9                  3.7 (1.00)                                              -                                                                                                                                
G24.7+0.6                    24.563  0.671  109 C  +9.0, +17.5, +42.8, +55.1, +102.6, +106.8, +114.9                                         +7.0 (0.39), +43.2 (0.31)                              +17.5                  1.6 (1.00)                                              +101.5, +102.7                                                                                                                   
G25.1-2.3                    25.292  -1.867 301 S  +53.1                                                                                     +10.0 (0.31)                                           +53.1                  3.9 (0.70)                                              -                                                                                                                                
G27.4+0.0 (Kes 73, 4C-04.71) 27.389  -0.007 19  S  +99.3                                                                                     +21.6 (0.43), +76.4 (0.53), +80.5 (0.42)               +99.3                  6.0 (1.00)                                              -                                                                                                                                
G27.8+0.6                    27.717  0.555  167 C? +7.0, +20.6, +35.7, +42.5, +56.6, +77.5, +97.0, +99.8, +105.1                             +10.0 (0.30)                                           +97.0                  5.3 (0.58) or 8.1 (0.42)                                +35.7, +98.5                                                                                                                     
G28.6-0.1                    28.619  -0.100 52  S  +74.9, +94.3                                                                              +19.7 (0.42), +82.5 (0.54)                             +94.3                  8.1 (0.58)                                              -                                                                                                                                
G28.8+1.5                    28.808  1.542  379 S  +11.7                                                                                     +5.7 (0.38)                                            +11.7                  0.4 (0.64) or 1.6 (0.28)                                -39.2                                                                                                                            
G29.6+0.1                    29.562  0.112  20  S  +39.4, +80.4, +97.0                                                                       +42.2 (0.52), +65.1 (0.52)                             +80.4?, +97.0?         4.5 (1.00)?, 4.8 (0.94)?                                -                                                                                                                                
G29.7-0.3 (Kes 75)           29.712  -0.240 16  C  +87.3                                                                                     +74.6 (0.56), +80.8 (0.49), +100.6 (0.58)              +87.3?                 4.6 (0.80)?                                             -                                                                                                                                
G30.7+1.0                    30.778  0.953  107 S  +29.9, +51.1, +80.5                                                                       +49.2 (0.49)                                           +51.1?, +80.5?         3.4 (0.45) or 10.7 (0.43) ?, 3.7 (0.30) or 7.6 (0.70) ? -                                                                                                                                
G30.7-2.0                    30.689  -1.984 65  ?  +80.3                                                                                     +8.7 (0.43)                                            +7.5?, +80.3?          0.24 (1.00)?, 7.8 (0.68)?                               -                                                                                                                                
G31.5-0.6                    31.588  -0.660 73  S  +81.7, +95.8                                                                              [+54.8 (0.31)]                                         +81.7?, +95.8?         4.2 (1.00)?, 5.5 (1.00)?                                -                                                                                                                                
G31.9+0.0 (3C 391)           31.872  0.027  21  S  +104.1                                                                                    +107.1 (0.58)                                          +104.1                 7.2 (0.81)                                              +42.8, +95.6, +111.9                                                                                                             
G32.0-4.9 (3C 396.1)         31.917  -4.606 228 S  -                                                                                         [+0.6 (0.26)]                                          +0.6?                  0.24 (1.00)?                                            -                                                                                                                                
G32.1-0.9                    32.127  -0.966 161 C  +91.3                                                                                     +5.2 (0.23)                                            +91.3?                 5.0 (0.55)?                                             -                                                                                                                                
G32.4+0.1                    32.409  0.111  25  S  +42.0                                                                                     [+16.2 (0.45)]                                         +42.0                  10.1 (0.46)                                             +42.1, +43.2                                                                                                                     
G32.8-0.1 (Kes 78)           32.761  -0.008 89  S  +9.3, +37.4, +64.1, +76.0, +94.5, +100.6                                                  +92.7 (0.51)                                           +94.5                  5.1 (0.51)                                              +15.3, +21.1, +30.0, +30.1, +37.1, +77.4, +93.8, +97.1, +98.5, +99.5, +100.7, +103.3, +105.6                                     
G33.2-0.6                    33.182  -0.578 73  S  [+78.9]                                                                                   [+11.4 (0.37)]                                         +78.9?                 4.7 (0.98)?                                             -                                                                                                                                
G33.6+0.1 (Kes 79)           33.666  0.032  46  S  +33.7, +71.6, +93.6, +105.3                                                               [+58.7 (0.45)]                                         +71.6?, +105.3?        5.1 (0.87)?, 6.7 (1.00)?                                +103.7                                                                                                                           
G34.7-0.4 (W44)              34.589  -0.374 141 C  +42.7, +46.0, +46.8, +55.8, +74.2, +81.9                                                  [+48.9 (0.38)]                                         +46.0                  2.5 (0.93)                                              +46.7, +52.1, +73.7, +82.9                                                                                                       
G35.6-0.4                    35.561  -0.421 61  S  +27.4, +54.6, +77.9, +87.8                                                                +11.9 (0.54)                                           +27.4?, +54.6?         2.1 (1.00)?, 2.9 (0.94)?                                -                                                                                                                                
G36.6-0.7                    36.504  -0.685 101 S  +56.6, +78.7                                                                              +12.9 (0.32)                                           +56.6?, +78.7?         3.0 (0.55)?, 4.2 (1.00)?                                +54.1                                                                                                                            
G36.6+2.6                    36.645  2.608  52  S  -                                                                                         +19.5 (0.31)                                           +19.5?                 0.5 (0.55)?                                             -                                                                                                                                
G38.7-1.3                    38.596  -1.102 157 S  +75.1                                                                                     +17.5 (0.39)                                           +75.1                  4.2 (0.57)                                              -                                                                                                                                
G39.2-0.3 (3C 396)           39.229  -0.326 30  C  +44.1, +61.4                                                                              +56.4 (0.58)                                           +61.4?, +84.2?         8.7 (0.75)?, 7.4 (0.58)?                                +53.7, +55.5                                                                                                                     
G39.7-2.0 (W50)              39.694  -2.387 384 ?  [+29.4, +56.0]                                                                            [+13.3 (0.29)]                                         -                      -                                                       +44.3                                                                                                                            
G40.5-0.5                    40.522  -0.509 89  S  +65.3, +67.7, +73.9, +79.2                                                                [+53.0 (0.39)]                                         +65.3                  8.4 (0.96)                                              -                                                                                                                                
G41.1-0.3 (3C 397)           41.123  -0.311 18  S  +35.7, +60.4                                                                              [+43.0 (0.45)]                                         +35.7                  8.8 (0.41)                                              +59.4                                                                                                                            
G41.5+0.4                    41.436  0.408  66  S  +41.0, +57.1                                                                              [+31.6 (0.39)]                                         +41.0                  2.6 (0.85)                                              +71.3                                                                                                                            
G42.0-0.1                    41.953  -0.047 36  S  +19.8, +56.6, +65.6                                                                       [+28.1 (0.43)]                                         +19.8?, +65.6?         11.0 (0.77)?, 7.9 (0.71)?                               +18.8, +20.7                                                                                                                     
G42.8+0.6                    42.753  0.683  97  S  [+23.7, +25.6]                                                                            +42.2 (0.34)                                           +23.7?                 10.8 (0.77)?                                            -                                                                                                                                
G43.3-0.2 (W49B)             43.269  -0.187 19  S  +39.8, +60.1                                                                              +15.6 (0.54), +43.3 (0.54)                             +39.8?, +60.1?         9.3 (0.53)?, 7.7 (1.00)?                                +58.8                                                                                                                            
G43.9+1.6                    43.856  1.699  241 S  [+47.9]                                                                                   +5.1 (0.26), +14.3 (0.20), +23.0 (0.19), +40.8 (0.16)  +47.9?                 2.8 (0.51) or 8.9 (0.49) ?                              -                                                                                                                                
G45.7-0.4                    45.613  -0.356 89  S  +18.3, +46.8, +53.5, +59.6                                                                [+71.4 (0.34)]                                         +59.6                  7.0 (0.78)                                              +19.1, +51.0, +60.1                                                                                                              
G46.8-0.3 (HC30)             46.768  -0.282 68  S  +19.4, +41.0, +59.3                                                                       [+56.4 (0.44)]                                         +19.4?, +59.3?         10.1 (1.00)?, 6.9 (0.75)?                               -                                                                                                                                
G49.2-0.7 (W51C)             49.147  -0.573 121 S  +57.3, +61.1, +68.4                                                                       [+63.2 (0.40)]                                         +61.1                  5.5 (0.92)                                              +67.8, +75.0                                                                                                                     
G53.4+0.0                    53.417  0.037  29  S  -                                                                                         [+9.7 (0.35)]                                          -                      -                                                       +23.9                                                                                                                            
G53.6-2.2 (3C 400.2)         53.623  -2.222 126 S  -                                                                                         [+18.3 (0.28)]                                         -                      -                                                       -                                                                                                                                
G54.1+0.3                    54.100  0.257  48  C  -                                                                                         +51.3 (0.46)                                           +51.3?                 4.4 (1.00)?                                             +38.0                                                                                                                            
G54.4-0.3 (HC40)             54.510  -0.297 159 S  +35.5, +40.2, +51.5                                                                       [-9.5 (0.26)]                                          +35.5                  5.1 (0.63)                                              -                                                                                                                                
G55.0+0.3                    55.178  0.453  107 S  +10.5, +28.4                                                                              [+34.9 (0.34)]                                         +28.4                  4.3 (0.57)                                              -                                                                                                                                
G55.7+3.4                    55.626  3.460  93  S  -                                                                                         [+6.8 (0.33)]                                          +6.8?                  0.1 (0.51) or 9.0 (0.49) ?                              -                                                                                                                                
G57.2+0.8 (4C-21.53)         57.238  0.809  45  S  -                                                                                         +13.0 (0.34)                                           +13.0?, +30.0?         8.3 (0.45)?, 6.3 (0.88)?                                -                                                                                                                                
G59.5+0.1                    59.591  0.111  60  S  +0.7, +21.8, +28.9                                                                        +1.9 (0.39)                                            +0.7?, +21.8?          8.3 (1.00)?, 2.2 (0.37)?                                -                                                                                                                                
G64.5+0.9                    64.513  0.950  33  S  -                                                                                         -13.8 (0.20), +3.0 (0.42), +120.0 (0.18)               -                      -                                                       -                                                                                                                                
G65.1+0.6                    65.112  0.443  228 S  -16.4, -3.5, +11.3, +16.0                                                                 [-13.3 (0.26)]                                         -16.4?, +16.0?         7.9 (1.00)?, 1.6 (0.37) or 5.7 (0.37) ?                 -                                                                                                                                
G65.7+1.2 (DA 495)           65.727  1.185  82  F  -                                                                                         [-64.4 (0.25)]                                         -                      -                                                       -                                                                                                                                
G66.0-0.0                    66.027  -0.048 125 S  [+1.7, +9.1, +15.6]                                                                       [+15.9 (0.30)]                                         +1.7?, +15.6?          7.1 (0.64)?, 4.4 (1.00)?                                -                                                                                                                                
G67.6+0.9                    67.538  1.010  190 S  -21.3                                                                                     +1.7 (0.25)                                            -21.3?, +9.8?          7.7 (1.00)?, 4.3 (0.41)?                                +0.6                                                                                                                             
G67.7+1.8                    67.733  1.837  51  S  -                                                                                         -44.6 (0.19)                                           -                      -                                                       -                                                                                                                                
G67.8+0.5                    67.806  0.495  29  ?  -                                                                                         [-1.7 (0.30)]                                          -1.7?                  6.9 (0.71)?                                             -3.1                                                                                                                             
G68.6-1.2                    68.604  -1.204 93  ?  +10.0                                                                                     [+5.7 (0.33)]                                          +10.0                  4.2 (0.95)                                              -                                                                                                                                
G69.0+2.7 (CTB 80)           68.769  2.807  304 C  -                                                                                         [+8.9 (0.20)]                                          -                      -                                                       -                                                                                                                                
G69.7+1.0                    69.684  1.008  55  S  -                                                                                         [+10.0 (0.25)]                                         -                      -                                                       -                                                                                                                                
G73.9+0.9                    73.912  0.919  95  S  [+0.3]                                                                                    +3.2 (0.34)                                            +0.3?                  3.5 (0.90)?                                             -53.1, -2.0                                                                                                                      
G76.9+1.0                    76.895  0.969  32  C  -                                                                                         -3.8 (0.32), +6.0 (0.29)                               -                      -                                                       -0.9                                                                                                                             
G78.2+2.1 (DR4)              78.143  2.186  228 S  -0.8                                                                                      [+1.3 (0.25)]                                          -0.8                   2.5 (0.89)                                              -5.4, -3.7, -0.9, +0.9, +3.9                                                                                                     
G82.2+5.3 (W63)              82.078  5.441  339 S  -                                                                                         [-18.7 (0.25)]                                         -18.7?                 5.1 (0.80)?                                             -                                                                                                                                
G83.0-0.3                    82.997  -0.184 58  S  [+12.2]                                                                                   [-70.3 (0.34)]                                         +12.2?                 1.9 (0.50)?                                             -                                                                                                                                
G84.2-0.8                    84.195  -0.811 81  S  -                                                                                         -17.5 (0.35)                                           +6.0?                  1.4 (1.00)?                                             +5.5                                                                                                                             
G85.4+0.7                    85.340  0.778  145 S  [-78.2, -41.7, -0.6]                                                                      [-40.8 (0.36)]                                         -41.7?, -0.6?          5.1 (0.94)?, 1.7 (0.51)?                                -                                                                                                                                
G85.9-0.6                    85.935  -0.563 97  S  -                                                                                         -17.6 (0.36)                                           -                      -                                                       +5.5                                                                                                                             
G89.0+4.7 (HB 21)            89.050  4.929  372 S  -16.3                                                                                     [-8.3 (0.23)]                                          -16.3?, -4.9?          3.7 (0.72)?, 1.6 (0.96)?                                -                                                                                                                                
G93.3+6.9 (DA 530)           93.262  6.913  108 C  -                                                                                         [-2.5 (0.40)]                                          -                      -                                                       -                                                                                                                                
G93.7-0.2 (CTB 104A)         93.706  -0.308 304 S  [+19.4]                                                                                   +11.3 (0.34)                                           +19.4?                 -                                                       -45.4, -38.9                                                                                                                     
G94.0+1.0 (3C 434.1)         93.974  1.026  121 S  -                                                                                         [-13.3 (0.28)]                                         -13.3?                 2.9 (0.53)?                                             -                                                                                                                                
G96.0+2.0                    96.113  1.981  122 S  [-18.6]                                                                                   [-15.7 (0.27)]                                         -18.6?                 3.0 (0.60)?                                             -                                                                                                                                
G106.3+2.7                   106.232 2.737  228 C  -                                                                                         -6.7 (0.17)                                            -6.7?                  0.8 (1.00)?                                             -                                                                                                                                
G108.2-0.6                   108.188 -0.590 266 S  -                                                                                         [-49.5 (0.26)]                                         -49.5?                 2.8 (0.85)?                                             -54.9, -52.4                                                                                                                     
G109.1-1.0 (CTB 109)         109.142 -1.015 113 S  -                                                                                         [-51.1 (0.30)]                                         -51.1?                 2.8 (0.67)?                                             -                                                                                                                                
G111.7-2.1 (Cas A)           111.741 -2.130 21  S  [-39.0]                                                                                   -0.8 (0.41)                                            -39.0?                 3.5 (0.78)?                                             -                                                                                                                                
G113.0+0.2                   113.031 0.153  161 ?  -                                                                                         -52.2 (0.24)                                           -                      -                                                       -                                                                                                                                
G114.3+0.3                   114.377 0.300  342 S  -                                                                                         [-37.6 (0.25)]                                         -                      -                                                       -100.6, -47.9, -13.2                                                                                                             
G116.5+1.1                   116.485 1.104  304 S  -                                                                                         -7.9 (0.30)                                            -                      -                                                       -                                                                                                                                
G116.9+0.2 (CTB 1)           116.943 0.181  137 S  -                                                                                         [-2.9 (0.19)]                                          -                      -                                                       -                                                                                                                                
G120.1+1.4 (Tycho)           120.088 1.410  32  S  -                                                                                         [-63.0 (0.44)]                                         -63.0?                 2.7 (0.44) or 5.5 (0.55) ?                              -                                                                                                                                
G126.2+1.6                   126.245 1.575  266 S  +3.7                                                                                      [-3.8 (0.25)]                                          +3.7                   0.1 (0.53) or 1.3 (0.47) ?                              -                                                                                                                                
G127.1+0.5 (R5)              127.076 0.541  185 S  [+2.7]                                                                                    [-14.1 (0.31)]                                         +2.7?                  0.23 (0.97)?                                            -                                                                                                                                
G132.7+1.3 (HB 3)            132.643 1.341  362 S  -44.0                                                                                     -42.2 (0.24)                                           -44.0                  1.96 (0.78)                                             -                                                                                                                                
G150.3+4.5                   150.483 4.264  464 S  -                                                                                         +1.6 (0.26)                                            +1.6?                  0.27 (1.00)?                                            -                                                                                                                                
G152.4-2.1                   152.675 -1.930 379 S  [-16.3]                                                                                   +5.9 (0.30)                                            -16.3?                 1.9 (0.91)?                                             -                                                                                                                                
G160.9+2.6 (HB 9)            160.358 2.700  448 S  -21.6                                                                                     [-2.5 (0.24)]                                          -21.6?, -2.5?          2.1 (0.68)?, 0.5 (0.73)?                                -25.0                                                                                                                            
G166.0+4.3 (VRO 42.05.01)    166.132 4.297  192 S  -                                                                                         [-2.5 (0.22)]                                          -                      -                                                       -                                                                                                                                
G178.2-4.2                   178.199 -4.202 273 S  -                                                                                         [+0.5 (0.25)]                                          -                      -                                                       -                                                                                                                                
G179.0+2.6                   179.031 2.639  266 S  -                                                                                         [-12.1 (0.15)]                                         -                      -                                                       -                                                                                                                                
G180.0-1.7 (S147)            180.257 -1.757 575 S  [+1.7]                                                                                    [+6.5 (0.22)]                                          +1.7?                  1.59 (0.29) or 4.3 (0.26) ?                             -                                                                                                                                
G182.4+4.3                   182.398 4.341  174 S  -                                                                                         [+5.6 (0.38)]                                          +5.6?                  0.23 (1.00)?                                            -                                                                                                                                
G189.1+3.0 (IC 443)          189.011 3.023  142 C  -6.1, -3.0                                                                                [-2.1 (0.24)]                                          -3.0                   2.10 (0.73)                                             -1.3                                                                                                                             
G190.9-2.2                   190.944 -2.048 214 S  +1.0                                                                                      [-4.1 (0.25)]                                          +1.0?                  1.6 (0.87)?                                             -                                                                                                                                
G205.5+0.5 (Monoceros Loop)  205.741 0.174  534 S  [+21.3]                                                                                   [+13.3 (0.23)]                                         +21.3?                 2.3 (1.00)?                                             +18.1                                                                                                                            
G206.9+2.3 (PKS 0646+06)     206.872 2.343  140 S  -                                                                                         +13.7 (0.36)                                           +13.7?                 2.3 (0.92)?                                             -                                                                                                                                
G213.0-0.6                   212.325 -0.295 456 S  -                                                                                         +22.9 (0.21)                                           -                      -                                                       +8.1, +45.2                                                                                                                      


==> snrmc_pre.dat <==
G1.4-0.1                     -2.3 to -2.5                                         -                                       -                             -32.6 to +29.9 (CH3OH 36 GHz maser)                                                                                                                                                                                                                                                                                                                                                                                                                             1, 2, 3                                                                                             
G1.9+0.3                     D                                                    -                                       -                             -                                                                                                                                                                                                                                                                                                                                                                                                                                                               1                                                                                                   
G5.4-1.2 (Milne 56)          -21                                                  -                                       -21                           -                                                                                                                                                                                                                                                                                                                                                                                                                                                               4, 5                                                                                                
G5.5+0.3                     -                                                    -                                       +12.5                         -                                                                                                                                                                                                                                                                                                                                                                                                                                                               5                                                                                                   
G6.4-0.1 (W28)               +2.45 to +15.94                                      +5.8, +7                                Y                             -2.3 (OH 6035 MHz maser), +6.8 to +8.2 (CH3OH 36 and 44 GHz maser), +6.1 to +13.1 (CS line), +6.3 to +7.4 (HCO+)                                                                                                                                                                                                                                                                                                                                                1, 10, 11, 12, 13, 14, 3, 6, 7, 8, 9                                                                
G8.7-0.1 (W30)               +36                                                  -                                       -                             -                                                                                                                                                                                                                                                                                                                                                                                                                                                               4                                                                                                   
G9.7-0.0                     +43                                                  -                                       -                             -                                                                                                                                                                                                                                                                                                                                                                                                                                                               4                                                                                                   
G9.9-0.8                     -                                                    +31                                     -                             +30 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                                                                                   15, 16                                                                                              
G11.0-0.0                    -                                                    -                                       +21, +40                      +30 (SiO and CO lines, CS and HC3N SC)                                                                                                                                                                                                                                                                                                                                                                                                                          17, 18, 19                                                                                          
G11.1+0.1                    -                                                    -                                       +56                           -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18                                                                                                  
G11.1-0.7                    -                                                    -                                       +33                           -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18                                                                                                  
G11.2-0.3                    D                                                    +32                                     +33                           +45 (HI absorption), +48 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                                                              1, 15, 16, 18, 20                                                                                   
G11.4-0.1                    D                                                    -                                       +30, +50                      -                                                                                                                                                                                                                                                                                                                                                                                                                                                               1, 18                                                                                               
G11.8-0.2                    -                                                    -                                       +49.8                         -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18                                                                                                  
G12.0-0.1                    D                                                    -                                       +37.4                         -                                                                                                                                                                                                                                                                                                                                                                                                                                                               1, 18                                                                                               
G12.2+0.3                    -                                                    +50                                     -                             -                                                                                                                                                                                                                                                                                                                                                                                                                                                               15                                                                                                  
G13.3-1.3                    D                                                    -                                       -                             -                                                                                                                                                                                                                                                                                                                                                                                                                                                               1                                                                                                   
G13.5+0.2                    -                                                    -                                       +24                           +40 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                                                                                   16, 18                                                                                              
G15.4+0.1                    -                                                    -                                       +34, +47.8                    +60 (HI SC), +60 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                                18, 21, 22                                                                                          
G15.9+0.2                    -                                                    -                                       +29                           -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18                                                                                                  
G16.0-0.5                    -                                                    +40                                     -                             +51 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                                                                                   16, 23                                                                                              
G16.7+0.1                    +19.92 to +20.0                                      +25                                     +25.6, +47, +62               -                                                                                                                                                                                                                                                                                                                                                                                                                                                               1, 15, 18, 24, 7                                                                                    
G17.0-0.0                    -                                                    -                                       +31, +93.4                    -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18                                                                                                  
G17.4-2.3                    D                                                    -                                       -                             -                                                                                                                                                                                                                                                                                                                                                                                                                                                               1                                                                                                   
G17.8-2.6                    D                                                    -                                       -                             -                                                                                                                                                                                                                                                                                                                                                                                                                                                               1                                                                                                   
G18.1-0.1                    -                                                    -                                       +53.1, +49                    +100, +102, +103.74 (HI absorption), +73 to +85 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                                       16, 18, 25, 26, 27, 28                                                                              
G18.6-0.2                    -                                                    +42                                     +62, +66                      +62 (HI absorption), +62.84 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                     15, 18, 25, 26, 29                                                                                  
G18.8+0.3 (Kes 67)           -                                                    -                                       +19, +20, +21.35              +20 (CO (2--1)/(1--0) ratio of 1.25), +21.35 (HI absorption), +19 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                       18, 26, 30, 31, 32, 33, 34                                                                          
G18.9-1.1                    -                                                    -                                       +25.6                         +23 (HI absorption), +70 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                                                              16, 35, 36, 37                                                                                      
G20.0-0.2                    -                                                    -                                       +65, +66, +66.4               +66.4 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                                           18, 26, 38                                                                                          
G21.5-0.9                    D                                                    -                                       -                             ~+68 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                                            1, 26, 39                                                                                           
G21.8-0.6 (Kes 69)           +69.3 to +69.76 (compact), +83.6 to +85.2 (extended) -                                       +83, +85, +93.35              +85 (HCO+ line on radio peak), +86 to +93.35 (HI absorption), +61 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                     1, 16, 18, 26, 39, 40, 7                                                                            
G22.7-0.2                    D                                                    +77                                     +75, +76.63, +77              +76.63 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                                          1, 18, 26, 41, 42                                                                                   
G23.3-0.3 (W41)              D (at +71)                                           -                                       +63, +70, +77, +78.51         +63 (HI SC), +78.51 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                             1, 18, 26, 42, 43, 44, 45                                                                           
G24.7-0.6                    D                                                    -                                       +60, +60.67                   -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18, 46, 47                                                                                          
G24.7+0.6                    -                                                    -                                       +112                          -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18                                                                                                  
G27.4+0.0 (Kes 73, 4C-04.71) D                                                    +100                                    +90, +101                     +90 (CO (2--1)/(1--0) ~ 1.1), +99.95 (HI absorption), +99 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                             1, 15, 16, 18, 26, 48                                                                               
G27.8+0.6                    D                                                    -                                       -                             -                                                                                                                                                                                                                                                                                                                                                                                                                                                               47                                                                                                  
G28.6-0.1                    -                                                    -                                       +86                           -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18, 46                                                                                              
G29.6+0.1                    -                                                    +94                                     +99.2                         -                                                                                                                                                                                                                                                                                                                                                                                                                                                               15, 18                                                                                              
G29.7-0.3 (Kes 75)           D                                                    +53, +54                                +52, +54, +95, +112           +95 to +102 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                                     1, 15, 18, 26, 49, 50                                                                               
G31.5-0.6                    -                                                    -                                       +87.5, +97                    -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18                                                                                                  
G31.9+0.0 (3C 391)           +97.04 to +110.2                                     +103.9 to +112                          +107, +100                    +100 (H2 line), +104.2 to +108.9 (broad CS line), +111.4 (broad HCO+ line)                                                                                                                                                                                                                                                                                                                                                                                      1, 15, 16, 18, 47, 51, 52, 53, 54, 55, 7                                                            
G32.1-0.9                    -                                                    -                                       +95                           +85 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                                                                                   16, 18                                                                                              
G32.4+0.1                    -                                                    +43                                     +10.8, +42.6                  -                                                                                                                                                                                                                                                                                                                                                                                                                                                               15, 18                                                                                              
G32.8-0.1 (Kes 78)           +86.1                                                +81                                     +74, +81, +81.81, +103        +81 (CO (2--1)/(1--0) ratio enhanced), +81.81 (HI absorption), +90 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                    16, 18, 26, 56, 57                                                                                  
G33.2-0.6                    -                                                    -                                       +54, +91                      +82 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                                                                                   16, 18                                                                                              
G33.6+0.1 (Kes 79)           D                                                    ~+105                                   +70, +80, +103, +105          +80 (CO (3--2)/(1--0) > 0.8 and CO shell in P-V map), +105 (HCO+ line), +95 (HI SC), +57.9 (HI absorption)                                                                                                                                                                                                                                                                                                                                                      1, 15, 18, 26, 58, 59, 60, 61, 62                                                                   
G34.7-0.4 (W44)              +23.8 to +47.35                                      +40, +45, +46.6, +47.5, +48             +40, +48, +52                 +40 and +45 (high-J CO lines; CO (2--1)/(1--0) > 1), +40 and +47.5 (HCO+ line), +41 to +49 (H2 line), +48 (13CO (1--0)/12CO (1--0) ~ 0.03 and HCO+ (1--0)/12CO (1--0) ~ 0.3), +54.4 (OH 6035 MHz maser), +40.9 to +47.1 and +6.7 to +56.9 (CH3OH 36 and 44 GHz maser), +50.48 (HI absorption)                                                                                                                                                                   1, 10, 11, 16, 18, 26, 6, 63, 64, 65, 66, 67, 68, 69, 7, 70, 71, 72, 8                              
G35.6-0.4                    -                                                    -                                       +55, +90                      +63.67 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                                          18, 26, 73, 74                                                                                      
G36.6-0.7                    -                                                    -                                       +57, +79                      -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18                                                                                                  
G39.2-0.3 (3C 396)           D                                                    +69, +77, +84                           +51, +67, +69, +69.39, +84    +56 (H2 line), +69.39 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                           1, 15, 16, 18, 26, 75, 76, 77                                                                       
G39.7-2.0 (W50)              -                                                    +53, +77                                +32                           +53 (CO (2--1)/(1--0) > 0.9, CN (3/1--1/2)), +77 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                        78, 79, 80                                                                                          
G40.5-0.5                    -                                                    -                                       +55, +58, +67                 -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18, 81, 82                                                                                          
G41.1-0.3 (3C 397)           -                                                    +31, +32                                +32, +38, +40                 -                                                                                                                                                                                                                                                                                                                                                                                                                                                               15, 18, 83, 84                                                                                      
G41.5+0.4                    -                                                    -                                       +58                           -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18                                                                                                  
G42.0-0.1                    -                                                    -                                       +66                           -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18                                                                                                  
G43.3-0.2 (W49B)             -                                                    +14                                     +10, +32, +40, +45, +62       +11 (OH 6035 MHz maser), +63 (HCO+ broad line, high HCO+ (1--0)/CO (1--0) ratio), +12.55 (HI absorption), +40 (HI absorption), +10 (CO high T_ex and ~+6 km/s expanding motion), +64 (H2 line)                                                                                                                                                                                                                                                                  11, 15, 16, 18, 26, 85, 86, 87, 88                                                                  
G43.9+1.6                    -                                                    +50                                     Y                             -                                                                                                                                                                                                                                                                                                                                                                                                                                                               89                                                                                                  
G45.7-0.4                    -                                                    -                                       +26, +48.5                    -                                                                                                                                                                                                                                                                                                                                                                                                                                                               18                                                                                                  
G46.8-0.3 (HC30)             -                                                    +19                                     +19, +52                      +0 to +40.4 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                                     18, 90                                                                                              
G49.2-0.7 (W51C)             +68.9 to +72.13                                      +60                                     +50, +60                      +67.6 (OH 6035 MHz maser), +60 (HCO+ line), +57.6 to +76.2 (CH3OH 36 GHz maser), ~+70 (HI absorption)                                                                                                                                                                                                                                                                                                                                                           1, 11, 18, 63, 7, 91, 92, 93                                                                        
G53.6-2.2 (3C 400.2)         -                                                    -                                       -                             +27 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                     94                                                                                                  
G54.1+0.3                    -                                                    +23                                     +23, +53, +53.66              +53.66 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                                          26, 95, 96, 97                                                                                      
G54.4-0.3 (HC40)             -                                                    -                                       +36.66, +40                   +44 (H2 line)                                                                                                                                                                                                                                                                                                                                                                                                                                                   16, 52, 98                                                                                          
G57.2+0.8 (4C-21.53)         +30                                                  -                                       +12, +30                      -46 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                     100, 99                                                                                             
G59.5+0.1                    -                                                    +28                                     Y                             +28 (CO (3--2)/(2--1) ~ 1.58)                                                                                                                                                                                                                                                                                                                                                                                                                                   101                                                                                                 
G63.7+1.1                    -                                                    -                                       ~+13, +21                     ~+13 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                    102, 103                                                                                            
G69.0+2.7 (CTB 80)           -                                                    +11.5                                   +11.5                         +13.5 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                   104                                                                                                 
G73.9+0.9                    -                                                    -                                       +3                            -                                                                                                                                                                                                                                                                                                                                                                                                                                                               105                                                                                                 
G74.9+1.2 (CTB 87)           -                                                    -58                                     -58, -57.3, -57               -64 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                     106, 107, 108, 109                                                                                  
G78.2+2.1 (DR4)              -                                                    -                                       -2 to +13.6                   -                                                                                                                                                                                                                                                                                                                                                                                                                                                               110, 111, 112                                                                                       
G84.2-0.8                    -                                                    -                                       -39, -17                      -                                                                                                                                                                                                                                                                                                                                                                                                                                                               105, 106, 113                                                                                       
G85.4+0.7                    -                                                    -                                       -41                           -                                                                                                                                                                                                                                                                                                                                                                                                                                                               105                                                                                                 
G89.0+4.7 (HB 21)            -                                                    -5, +3                                  -5, -3, ~-1 (-10 to +8)       +3 (CO (2--1)/(1--0) ratio of 1.6 to 2.3), ~-1 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                          114, 115, 116, 117                                                                                  
G93.7-0.2 (CTB 104A)         -                                                    -                                       -                             -6 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                      118                                                                                                 
G94.0+1.0 (3C 434.1)         -                                                    -                                       -13                           -13 (CO (2--1)/(1--0) ratio ~ 1.6)                                                                                                                                                                                                                                                                                                                                                                                                                              105, 119                                                                                            
G106.3+2.7                   -                                                    -                                       -6.4                          -6.4 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                    120                                                                                                 
G109.1-1.0 (CTB 109)         -                                                    ~-55                                    -50 to -48                    -50 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                     121, 122, 123, 124                                                                                  
G111.7-2.1 (Cas A)           -                                                    ~-40                                    Y                             -38 (H2CO distance matching), -40 (HI SC and multibands consistency)                                                                                                                                                                                                                                                                                                                                                                                            125, 126, 127, 128, 129, 15                                                                         
G116.9+0.2 (CTB 1)           -                                                    -                                       -                             -32 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                     130                                                                                                 
G120.1+1.4 (Tycho)           -                                                    -63.5                                   -63.5, -62, -61               -61 (high CO (2--1)/(1--0) ratio), -51.5 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                131, 132, 133, 134, 135                                                                             
G127.1+0.5 (R5)              -                                                    ~+5                                     Y                             -                                                                                                                                                                                                                                                                                                                                                                                                                                                               136                                                                                                 
G130.7+3.1 (3C 58)           -                                                    -                                       -                             -39.1 to -34.1, ~-38 (HI absorption), ~-36 (HI absorption and SC)                                                                                                                                                                                                                                                                                                                                                                                               137, 138, 139                                                                                       
G132.7+1.3 (HB 3)            -                                                    -45, -42, -40                           -45, -43, -42, -40.5          -30 (HI SC), -42 (high-J CO lines with co-spatial H2 emission)                                                                                                                                                                                                                                                                                                                                                                                                  140, 141, 142, 143, 15                                                                              
G141.2+5.0                   -                                                    -                                       -                             -53 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                     144                                                                                                 
G160.9+2.6 (HB 9)            -                                                    -                                       -                             -6 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                      145                                                                                                 
G166.0+4.3 (VRO 42.05.01)    -                                                    -                                       -22                           -6 (HI SC and CO velocity gradient), -34 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                106, 146, 147                                                                                       
G180.0-1.7 (S147)            -                                                    -                                       -                             -2.5 (optical extinction SC)                                                                                                                                                                                                                                                                                                                                                                                                                                    148                                                                                                 
G182.4+4.3                   -                                                    -                                       +4                            -                                                                                                                                                                                                                                                                                                                                                                                                                                                               105                                                                                                 
G189.1+3.0 (IC 443)          -32.0 to -3.5                                        -40.5 to -3.5, -5, -4.5, -4, -3, -2, +5 -4.5, -4, -3.6, +5            -5 (OH absorption line), -4.5 (high-J CO lines, CO line polarization), +9 (Halpha line), -2 (CO (2--1)/(1--0) ratio > +3, CO (3--2)/(2--1) ~ 1.58), -4 (HI line with broad wing), -10 (H2 line), -5 (HCO+ and HCN self-absorption, CN, SiO, CS, SO, and H2CO lines), -44.2 to -4.2 (CS, HCN, HNC, DCN, HCO+, H13CO+, H2CO, H213CO, CH3OH, CH3CN, HC3N, CO+, C2H, C3H2, HDO, SiO, SO, SO2, H2S, and H2CS lines), -3.5 (HI emission, CO, HCO+, HCN, and H2 lines) 1, 149, 15, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 6, 68, 7
G205.5+0.5 (Monoceros Loop)  -                                                    ~+5, ~+19                               +5, +10, ~+11, ~+15, +19, +20 -                                                                                                                                                                                                                                                                                                                                                                                                                                                               166, 167, 168, 18                                                                                   
G206.9+2.3 (PKS 0646+06)     -                                                    -                                       +15                           -                                                                                                                                                                                                                                                                                                                                                                                                                                                               166                                                                                                 
G213.0-0.6                   -                                                    ~+9                                     +9, +21                       -                                                                                                                                                                                                                                                                                                                                                                                                                                                               166, 18                                                                                             
G5.7-0.1                     +13                                                  -                                       +12                           -26.4 and -24.4 (CH3OH 36 and 44 GHz maser)                                                                                                                                                                                                                                                                                                                                                                                                                     4, 5, 63                                                                                            
G21.8-3.0                    -                                                    -                                       +5.9                          -                                                                                                                                                                                                                                                                                                                                                                                                                                                               169                                                                                                 
G28.56+0.00                  -                                                    -                                       -                             +96.6 (RRL of HII region assumed to be associated by HI absorption)                                                                                                                                                                                                                                                                                                                                                                                             37                                                                                                  
G29.4+0.1                    -                                                    -                                       ~+82                          -                                                                                                                                                                                                                                                                                                                                                                                                                                                               170                                                                                                 
G44.5-0.2                    -                                                    +60                                     Y                             +60 (HI SC)                                                                                                                                                                                                                                                                                                                                                                                                                                                     171                                                                                                 
G51.21+0.11 (G51.26+0.11)    -                                                    -                                       -                             +37 to +70 (HI absorption)                                                                                                                                                                                                                                                                                                                                                                                                                                      172                                                                                                 

